Overdemodulation for High-Performance Receivers with Low-Resolution ADC

The design of the analog demodulator for receivers with low-resolution analog-to-digital converters (ADC) is investigated. For infinite ADC resolution, demodulation to baseband with M = 2 orthogonal sinusoidal functions (quadrature demodulation) is an optimum design choice. For receive systems which are restricted to ADC with low amplitude resolution we show here that this classical demodulation approach is suboptimal. To this end we analyze the theoretical channel parameter estimation performance based on a simple pessimistic characterization of the Fisher information measure when forming M > 2 analog demodulation channels prior to an ADC with 1-bit amplitude resolution. In order to emphasize that this inside is also true for communication problems, we provide an additional discussion on the behavior of the Shannon information measure under overdemodulation and 1-bit quantization.

==> Capacity_NumM_15dB.txt <==
2   0.98598109   0.63300859
3   1.11060628   0.71301907
4   1.15711901   0.74288065
5   1.17917652   0.75704177
6   1.19130088   0.76482572
7   1.19866036   0.76955057
8   1.20345672   0.77262987
9   1.20675410   0.77474682
10   1.20911721   0.77626396
11   1.21086807   0.77738802
12   1.21220112   0.77824385
13   1.21323937   0.77891042
14   1.21406371   0.77943966
15   1.21472908   0.77986683
16   1.21527386   0.78021658
17   1.21572550   0.78050654
18   1.21610409   0.78074960
19   1.21642457   0.78095534
20   1.21669824   0.78113104
21   1.21693379   0.78128227
22   1.21713799   0.78141337
23   1.21731616   0.78152776
24   1.21747255   0.78162816


==> Fisher_1bit_M16.txt <==
-15.00000000  -1.99513474  -1.08605052   0.81113208  -1.99067429  -1.06307490   0.80768136
-13.95833333  -2.00429640  -1.09219929   0.81056956  -1.99863429  -1.06291420   0.80617252
-12.91666667  -2.01591855  -1.09996480   0.80985007  -2.00873368  -1.06261512   0.80424458
-11.87500000  -2.03065397  -1.10975594   0.80892861  -2.02154116  -1.06208849   0.80177910
-10.83333333  -2.04932363  -1.12207578   0.80774674  -2.03777269  -1.06119556   0.79862387
 -9.79166667  -2.07295681  -1.13753815   0.80622848  -2.05832727  -1.05972461   0.79458385
 -8.75000000  -2.10283867  -1.15688430   0.80427499  -2.08432977  -1.05735984   0.78941070
 -7.70833333  -2.14056529  -1.18099811   0.80175796  -2.11718145  -1.05364269   0.78279154
 -6.66666667  -2.18810449  -1.21091703   0.79851165  -2.15861785  -1.04792888   0.77433895
 -5.62500000  -2.24785881  -1.24783525   0.79432393  -2.21077246  -1.03934975   0.76358560
 -4.58333333  -2.32272222  -1.29309429   0.78892770  -2.27624290  -1.02679466   0.74998949
 -3.54166667  -2.41611546  -1.34815504   0.78199497  -2.35815302  -1.00894076   0.73295747
 -2.50000000  -2.53197428  -1.41454440   0.77313799  -2.46020177  -0.98436345   0.71189537
 -1.45833333  -2.67465061  -1.49376880   0.76192429  -2.58668784  -0.95175718   0.68628884
 -0.41666667  -2.84867147  -1.58718664   0.74791375  -2.74250475  -0.91027143   0.65580794
  0.62500000  -3.05829477  -1.69583347   0.73072484  -2.93312258  -0.85991452   0.62041058
  1.66666667  -3.30682715  -1.82020078   0.71012919  -3.16462371  -0.80191194   0.58040190
  2.70833333  -3.59576460  -1.95998941   0.68615539  -3.44394280  -0.73886425   0.53640417
  3.75000000  -3.92400634  -2.11389897   0.65915760  -3.77953282  -0.67458790   0.48922147
  4.79166667  -4.28761445  -2.27956952   0.62978963  -4.18261161  -0.61365478   0.43964721
  5.83333333  -4.68060495  -2.45381766   0.59885444  -4.66877744  -0.56080136   0.38833130
  6.87500000  -5.09675082  -2.63322860   0.56708450  -5.25916936  -0.52042945   0.33583504
  7.91666667  -5.53148341  -2.81495503   0.53499184  -5.97994516  -0.49632901   0.28290354
  8.95833333  -5.98260203  -2.99737482   0.50289496  -6.85905184  -0.49163433   0.23081193
 10.00000000  -6.44937692  -3.18030479   0.47107796  -7.91955159  -0.50897696   0.18152755


==> Fisher_1bit_M3.txt <==
-15.00000000  -1.99513474  -1.47768910   0.88767796  -1.99067429  -1.46365016   0.88572231
-13.95833333  -2.00429640  -1.48524114   0.88734902  -1.99863429  -1.46740084   0.88486426
-12.91666667  -2.01591855  -1.49481477   0.88693057  -2.00873368  -1.47214646   0.88377412
-11.87500000  -2.03065397  -1.50694263   0.88639820  -2.02154116  -1.47814485   0.88238958
-10.83333333  -2.04932363  -1.52229258   0.88572090  -2.03777269  -1.48571789   0.88063212
 -9.79166667  -2.07295681  -1.54169906   0.88485931  -2.05832727  -1.49526657   0.87840324
 -8.75000000  -2.10283867  -1.56619996   0.88376364  -2.08432977  -1.50728967   0.87558032
 -7.70833333  -2.14056529  -1.59707870   0.88237123  -2.11718145  -1.52240767   0.87201232
 -6.66666667  -2.18810449  -1.63591080   0.88060395  -2.15861785  -1.54139412   0.86751627
 -5.62500000  -2.24785881  -1.68461207   0.87836561  -2.21077246  -1.56521835   0.86187561
 -4.58333333  -2.32272222  -1.74548350   0.87554027  -2.27624290  -1.59510538   0.85484278
 -3.54166667  -2.41611546  -1.82124344   0.87199260  -2.35815302  -1.63262043   0.84614880
 -2.50000000  -2.53197428  -1.91503199   0.86757249  -2.46020177  -1.67978647   0.83552312
 -1.45833333  -2.67465061  -2.03036366   0.86212712  -2.58668784  -1.73923957   0.82272591
 -0.41666667  -2.84867147  -2.17099543   0.85552439  -2.74250475  -1.81441521   0.80759021
  0.62500000  -3.05829477  -2.34067203   0.84769130  -2.93312258  -1.90973249   0.79006167
  1.66666667  -3.30682715  -2.54272097   0.83866667  -3.16462371  -2.03069791   0.77020693
  2.70833333  -3.59576460  -2.77951821   0.82865806  -3.44394280  -2.18378954   0.74814310
  3.75000000  -3.92400634  -3.05194951   0.81807725  -3.77953282  -2.37593612   0.72383625
  4.79166667  -4.28761445  -3.35913357   0.80751744  -4.18261161  -2.61344824   0.69676073
  5.83333333  -4.68060495  -3.69873147   0.79765052  -4.66877744  -2.90048721   0.66553512
  6.87500000  -5.09675082  -4.06794146   0.78907642  -5.25916936  -3.23757155   0.62782733
  7.91666667  -5.53148341  -4.46473418   0.78221309  -5.97994516  -3.62094403   0.58089801
  8.95833333  -5.98260203  -4.88844894   0.77729288  -6.85905184  -4.04337332   0.52291626
 10.00000000  -6.44937692  -5.33916165   0.77442341  -7.91955159  -4.49605129   0.45462150


==> Fisher_1bit_M5.txt <==
-15.00000000  -1.99513474  -1.21718089   0.83599680  -1.99067429  -1.19738310   0.83304964
-13.95833333  -2.00429640  -1.22382017   0.83551139  -1.99863429  -1.19861460   0.83176000
-12.91666667  -2.01591855  -1.23222067   0.83489183  -2.00873368  -1.20011953   0.83011562
-11.87500000  -2.03065397  -1.24283707   0.83410036  -2.02154116  -1.20193924   0.82801806
-10.83333333  -2.04932363  -1.25623423   0.83308835  -2.03777269  -1.20411023   0.82534163
 -9.79166667  -2.07295681  -1.27310988   0.83179309  -2.05832727  -1.20665678   0.82192644
 -8.75000000  -2.10283867  -1.29431978   0.83013383  -2.08432977  -1.20958076   0.81757029
 -7.70833333  -2.14056529  -1.32090450   0.82800683  -2.11718145  -1.21284964   0.81202017
 -6.66666667  -2.18810449  -1.35411586   0.82527965  -2.15861785  -1.21638592   0.80496465
 -5.62500000  -2.24785881  -1.39544044   0.82178491  -2.21077246  -1.22006516   0.79602970
 -4.58333333  -2.32272222  -1.44661533   0.81731470  -2.27624290  -1.22373569   0.78478244
 -3.54166667  -2.41611546  -1.50962999   0.81161759  -2.35815302  -1.22728084   0.77074867
 -2.50000000  -2.53197428  -1.58670483   0.80440184  -2.46020177  -1.23075060   0.75345077
 -1.45833333  -2.67465061  -1.68023434   0.79535016  -2.58668784  -1.23458930   0.73247051
 -0.41666667  -2.84867147  -1.79267910   0.78415292  -2.74250475  -1.23997107   0.70753289
  0.62500000  -3.05829477  -1.92639000   0.77056543  -2.93312258  -1.24921714   0.67859313
  1.66666667  -3.30682715  -2.08335538   0.75448885  -3.16462371  -1.26621017   0.64589013
  2.70833333  -3.59576460  -2.26488701   0.73605834  -3.44394280  -1.29665891   0.60991823
  3.75000000  -3.92400634  -2.47131851   0.71570033  -3.77953282  -1.34803871   0.57128206
  4.79166667  -4.28761445  -2.70187424   0.69410629  -4.18261161  -1.42907813   0.53045268
  5.83333333  -4.68060495  -2.95492393   0.67209691  -4.66877744  -1.54878846   0.48752973
  6.87500000  -5.09675082  -3.22875109   0.65042920  -5.25916936  -1.71520178   0.44218422
  7.91666667  -5.53148341  -3.52264723   0.62967490  -5.97994516  -1.93411740   0.39392834
  8.95833333  -5.98260203  -3.83776036   0.61026131  -6.85905184  -2.20817163   0.34269832
 10.00000000  -6.44937692  -4.17707420   0.59261103  -7.91955159  -2.53641296   0.28952504


==> Fisher_1bit_M8.txt <==
-15.00000000  -1.99513474  -1.12854602   0.81910792  -1.99067429  -1.10662195   0.81582078
-13.95833333  -2.00429640  -1.13485620   0.81857029  -1.99863429  -1.10692225   0.81438318
-12.91666667  -2.01591855  -1.14283103   0.81788313  -2.00873368  -1.10722157   0.81254756
-11.87500000  -2.03065397  -1.15289477   0.81700381  -2.02154116  -1.10747479   0.81020210
-10.83333333  -2.04932363  -1.16557134   0.81587715  -2.03777269  -1.10760257   0.80720341
 -9.79166667  -2.07295681  -1.18150298   0.81443160  -2.05832727  -1.10747351   0.80336818
 -8.75000000  -2.10283867  -1.20146995   0.81257439  -2.08432977  -1.10688035   0.79846348
 -7.70833333  -2.14056529  -1.22640977   0.81018547  -2.11718145  -1.10551067   0.79219650
 -6.66666667  -2.18810449  -1.25743362   0.80711034  -2.15861785  -1.10291535   0.78420526
 -5.62500000  -2.24785881  -1.29583684   0.80315211  -2.21077246  -1.09848299   0.77405363
 -4.58333333  -2.32272222  -1.34309851   0.79806383  -2.27624290  -1.09143591   0.76123597
 -3.54166667  -2.41611546  -1.40086457   0.79154373  -2.35815302  -1.08087244   0.74519845
 -2.50000000  -2.53197428  -1.47090659   0.78323706  -2.46020177  -1.06588725   0.72538496
 -1.45833333  -2.67465061  -1.55504757   0.77275121  -2.58668784  -1.04579968   0.70131186
 -0.41666667  -2.84867147  -1.65504475   0.75969161  -2.74250475  -1.02049926   0.67266596
  0.62500000  -3.05829477  -1.77242076   0.74372538  -2.93312258  -0.99087171   0.63940336
  1.66666667  -3.30682715  -1.90824188   0.72467199  -3.16462371  -0.95920536   0.60180829
  2.70833333  -3.59576460  -2.06286436   0.70260296  -3.44394280  -0.92942873   0.56046512
  3.75000000  -3.92400634  -2.23571448   0.67790808  -3.77953282  -0.90704139   0.51612020
  4.79166667  -4.28761445  -2.42523134   0.65127092  -4.18261161  -0.89869018   0.46947001
  5.83333333  -4.68060495  -2.62913828   0.62352423  -4.66877744  -0.91145580   0.42098618
  6.87500000  -5.09675082  -2.84513474   0.59544053  -5.25916936  -0.95194271   0.37091751
  7.91666667  -5.53148341  -3.07186405   0.56759435  -5.97994516  -1.02517105   0.31953806
  8.95833333  -5.98260203  -3.30973173   0.54039705  -6.85905184  -1.13318299   0.26755503
 10.00000000  -6.44937692  -3.56109354   0.51424688  -7.91955159  -1.27343165   0.21646516

